Selenium and the role of defects for photovoltaic applications

We present first principles calculations of the electronic properties of trigonal selenium with emphasis on photovoltaic applications. The band gap and optical absorption spectrum of pristine selenium is calculated from many-body perturbation theory yielding excellent agreement with experiments. We then investigate the role of intrinsic as well as extrinsic defects and estimate the equilibrium concentrations resulting from realistic synthesis conditions. The intrinsic defects are dominated by vacancies and we show that these do not result in significant non-radiative recombination. The charge balance remains dominated by vacancies when extrinsic defects are included, but these may give rise to sizable non-radiative recombination rates, which could severely limit the performance of selenium based solar cells. Our results thus imply that the pollution by external elements is a decisive factor for the photovoltaic efficiency, which will be of crucial importance when considering synthesis conditions for any type of device engineering.

==> cover.txt <==
Dear editor

In the enclosed manuscript we report the application of first principles calculations to provide a thorough acount of defects in bulk selenium and their affect on photovoltaic applications. In particular, we study the thermodynamic stability of intrinsic (vacancies and interstitials) defects as well as a wide range of substitutional extrinsic defects and calculate the resulting charge transition levels, which may act as recombination centers for non-radiative decay of photoexcited carriers. We then perform a full calculation of the non-radiative recombination rates for intrinsic defects and show that the photovoltaic efficiency is essentially unaffected by the presence of these. These results imply that there is plenty of room for increasing the efficiency of selenium based solar cells.

Selenium has recently attracted a significant amount of renewed attention, since it comprises a nearly ideal cheap material for use in tandem solar cells in conjuction with silicon. Such devices has been synthesized and characterized experimentally, but the observed efficiency is much smaller that the theoretical limit and it is therefore pertinent to unravel the origin of this. Out results imply that intrinsic defects are not the source of non-radiative recombination and imply that the efficiency may be significantly enhanced if extrinsic defects can eliminated during synthesis. Our results is thus expected to have a major impact on the current selenium based research on photovoltaics and we thus believe the manuscript warrants publication in Physical Review Materials.

Yours sincerely
Thomas Olsen


